Suzaku and Optical Spectroscopic Observations of SS 433 in the 2006 April Multiwavelength Campaign

We report results of the 2006 April multi-wavelengths campaign of SS 433, focusing on X-ray data observed with Suzaku at two orbital phases (in- and out-of- eclipse) and simultaneous optical spectroscopic observations. By analyzing the Fe25 K_alpha lines originating from the jets, we detect rapid variability of the Doppler shifts, dz/dt ~ 0.019/0.33 day^-1, which is larger than those expected from the precession and/or nodding motion. This phenomenon probably corresponding to "jitter" motions observed for the first time in X-rays, for which significant variability both in the jet angle and intrinsic speed is required. From the time lag of optical Doppler curves from those of X-rays, we estimate the distance of the optical jets from the base to be ~(3-4) \times 10^14 cm. Based on the radiatively cooling jet model, we determine the innermost temperature of the jets to be T_0 = 13 +/- 2 keV and 16 +/- 3 keV (the average of the blue and red jets) for the out-of-eclipse and in-eclipse phase, respectively, from the line intensity ratio of Fe25 K_alpha and Fe26 K_alpha. While the broad band continuum spectra over the 5--40 keV band in eclipse is consistent with a multi-temperature bremsstrahlung emission expected from the jets, and its reflection component from cold matter, the out-of-eclipse spectrum is harder than the jet emission with the base temperature determined above, implying the presence of an additional hard component.

==> abst.txt <==
\title{Suzaku and Optical Spectroscopic Observations of SS~433 in the
2006 April Multiwavelength Campaign}

\author{Kaori \textsc{Kubota},\altaffilmark{1}
Yoshihiro \textsc{Ueda},\altaffilmark{1}
Nobuyuki \textsc{Kawai},\altaffilmark{2}
Taro \textsc{Kotani},\altaffilmark{3}
Masaki \textsc{Namiki},\altaffilmark{4}
Kenzo \textsc{Kinugasa},\altaffilmark{5}
Shinobu \textsc{Ozaki},\altaffilmark{6}
Takashi \textsc{Iijima},\altaffilmark{7}
Sergei \textsc{Fabrika},\altaffilmark{8}
Takayuki \textsc{Yuasa},\altaffilmark{9}
Shin'ya \textsc{Yamada},\altaffilmark{9}
Kazuo \textsc{Makishima},\altaffilmark{9}
}

\begin{abstract}

We report results of the 2006 April multi-wavelengths campaign of
SS~433, focusing on X-ray data observed with Suzaku at two orbital
phases (in- and out-of- eclipse) and simultaneous optical
spectroscopic observations. By analyzing the Fe$_{\rm XXV}$ K$\alpha$
lines originating from the jets, we detect rapid variability of the
Doppler shifts, ${\rm d}z/{\rm d}t \approx 0.019/0.33$ day$^{-1}$,
which is larger than those expected from the precession and/or nodding
motion. This phenomenon probably corresponding to ``jitter'' motions
observed for the first time in X-rays, for which significant
variability both in the jet angle and intrinsic speed is
required. From the time lag of optical Doppler curves from those of
X-rays, we estimate the distance of the optical jets from the base to
be $\approx (3-4)\times 10^{14}$ cm. Based on the radiatively
cooling jet model, we determine the innermost temperature of the jets
to be $T_0$ = 13$\pm$2 keV and 16$\pm$3 keV (the average of the blue
and red jets) for the out-of-eclipse and in-eclipse phase,
respectively, from the line intensity ratio of Fe$_{\rm XXV}$
K$\alpha$ and Fe$_{\rm XXVI}$ K$\alpha$. While the broad band
continuum spectra over the 5--40 keV band in eclipse is consistent
with a multi-temperature bremsstrahlung emission expected from the
jets, and its reflection component from cold matter, the
out-of-eclipse spectrum is harder than the jet emission with the base
temperature determined above, implying the presence of an additional
hard component.

